The Nature of High-Redshift Massive Quiescent Galaxies -- Searching for RUBIES-UDS-QG-z7 in FLARES

RUBIES-UDS-QG-z7 (RQG) is the earliest massive quiescent galaxy identified to date, inferred to have formed its abundant stellar mass in a single burst that ceases rapidly before $z\sim8$. An object of such extreme nature challenges our understanding of galaxy formation, requiring rapid growth and quenching mechanisms only $0.6 \ \rm{Gyr}$ after the Big Bang and implying number densities $2 \ \rm{dex}$ higher than currently predicted by simulations. We use synthetic observables to identify analogous systems within the First Light And Reionisation Epoch Simulations (FLARES) and find two massive galaxies ($M_{\ast}>10^{9} \ \mathrm{M_{\odot}}$) dominated by rapidly quenched bursts. One of these demonstrates excellent agreement with the inferred physical properties of RQG and implies a number density of analogous systems $\log_{10}(\mathrm{N_{Q}} \ / \ \mathrm{Mpc}^{-3}) = -7.92^{\ +0.52}_{\ -0.76}$. Beyond demonstrating that the current FLARES model is capable of producing RQG-like systems, these analogues provide a laboratory within which to study the underlying physics. Their active galactic nuclei (AGN) heat and expel gas, inducing rapid quenching and preventing timely rejuvenation. This causes above-average chemical enrichment at a given stellar mass, with super solar levels predicted for RQG. These metallicities are underestimated by spectral energy distribution fitting and we show that $\alpha$-enhancement cannot be solely responsible. Degeneracies with age and dust attenuation appear the more likely causes. Tensions between observed and simulated number densities can be alleviated in part by considering systematics, but adjustments to AGN feedback, such as allowing super-Eddington accretion rates, may be required for full agreement.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
